Invisible Finger: Practical Electromagnetic Interference Attack on Touchscreen-based Electronic Devices

Touchscreen-based electronic devices such as smart phones and smart tablets are widely used in our daily life. While the security of electronic devices have been heavily investigated recently, the resilience of touchscreens against various attacks has yet to be thoroughly investigated. In this paper, for the first time, we show that touchscreen-based electronic devices are vulnerable to intentional electromagnetic interference (IEMI) attacks in a systematic way and how to conduct this attack in a practical way. Our contribution lies in not just demonstrating the attack, but also analyzing and quantifying the underlying mechanism allowing the novel IEMI attack on touchscreens in detail. We show how to calculate both the minimum amount of electric field and signal frequency required to induce touchscreen ghost touches. We further analyze our IEMI attack on real touchscreens with different magnitudes, frequencies, duration, and multitouch patterns. The mechanism of controlling the touchscreen-enabled electronic devices with IEMI signals is also elaborated. We design and evaluate an out-of-sight touchscreen locator and touch injection feedback mechanism to assist a practical IEMI attack. Our attack works directly on the touchscreen circuit regardless of the touchscreen scanning mechanism or operating system. Our attack can inject short-tap, long-press, and omni-directional gestures on touchscreens from a distance larger than the average thickness of common tabletops. Compared with the state-of-the-art touchscreen attack, ours can accurately inject different types of touch events without the need for sensing signal synchronization, which makes our attack more robust and practical. In addition, rather than showing a simple proof-of-concept attack, we present and demonstrate the first ready-to-use IEMI based touchscreen attack vector with end-to-end attack scenarios.

==> data/e_field.dat <==
10000     3000  
50000     3000
60000     2000
70000     1500
80000     1500
90000     1500
100000    2000
110000    1000
120000    1000
130000    750
140000    750
150000    750
160000    750
170000    1000
180000    1250
190000    1500
200000    3000
210000    2000
220000    1500
230000    1500
240000    1750
250000    2250
260000    3000
270000    3000
280000    3000
290000    3000
300000    3000
310000    3000
320000    2000
330000    2000
340000    2000
350000    2000
360000    1750
370000    1750
380000    1500
390000    1500
400000    750
410000    750
420000    750
430000    750
440000    1000
450000    1500
460000    2000
470000    2000
480000    2000
490000    3000
500000    3000
520000    3000
540000    2000
560000    3000
580000    3000
600000    3000
650000    3000
700000    3000
750000    3000
800000    3000
850000    2500
890000    3000
900000    2000
910000    3000
1600000   3000
1650000   2000
1700000   3000
2000000   3000
2100000   1750
2200000   3000
2300000   3000
2400000   1250
2500000   3000
2800000   3000
2900000   1250
3000000   3000
3300000   3000
3400000   1250
3500000   3000
10000000  3000

